VINet: Visual and Inertial-based Terrain Classification and Adaptive Navigation over Unknown Terrain

We present a visual and inertial-based terrain classification network (VINet) for robotic navigation over different traversable surfaces. We use a novel navigation-based labeling scheme for terrain classification and generalization on unknown surfaces. Our proposed perception method and adaptive scheduling control framework can make predictions according to terrain navigation properties and lead to better performance on both terrain classification and navigation control on known and unknown surfaces. Our VINet can achieve 98.37% in terms of accuracy under supervised setting on known terrains and improve the accuracy by 8.51% on unknown terrains compared to previous methods. We deploy VINet on a mobile tracked robot for trajectory following and navigation on different terrains, and we demonstrate an improvement of 10.3% compared to a baseline controller in terms of RMSE.

==> citation.txt <==


@InProceedings{efficientNet,
  title = 	 {{E}fficient{N}et: Rethinking Model Scaling for Convolutional Neural Networks},
  author =       {Tan, Mingxing and Le, Quoc},
  booktitle = 	 {Proceedings of the 36th International Conference on Machine Learning},
  pages = 	 {6105--6114},
  year = 	 {2019},
  editor = 	 {Chaudhuri, Kamalika and Salakhutdinov, Ruslan},
  volume = 	 {97},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {09--15 Jun},
  publisher =    {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v97/tan19a/tan19a.pdf},
  url = 	 {https://proceedings.mlr.press/v97/tan19a.html},
  abstract = 	 {Convolutional Neural Networks (ConvNets) are commonly developed at a fixed resource budget, and then scaled up for better accuracy if more resources are given. In this paper, we systematically study model scaling and identify that carefully balancing network depth, width, and resolution can lead to better performance. Based on this observation, we propose a new scaling method that uniformly scales all dimensions of depth/width/resolution using a simple yet highly effective compound coefficient. We demonstrate the effectiveness of this method on MobileNets and ResNet. To go even further, we use neural architecture search to design a new baseline network and scale it up to obtain a family of models, called EfficientNets, which achieve much better accuracy and efficiency than previous ConvNets. In particular, our EfficientNet-B7 achieves stateof-the-art 84.4\% top-1 / 97.1\% top-5 accuracy on ImageNet, while being 8.4x smaller and 6.1x faster on inference than the best existing ConvNet (Huang et al., 2018). Our EfficientNets also transfer well and achieve state-of-the-art accuracy on CIFAR-100 (91.7\%), Flower (98.8\%), and 3 other transfer learning datasets, with an order of magnitude fewer parameters.}
}

@article{mobilenet,
  author    = {Andrew G. Howard and
               Menglong Zhu and
               Bo Chen and
               Dmitry Kalenichenko and
               Weijun Wang and
               Tobias Weyand and
               Marco Andreetto and
               Hartwig Adam},
  title     = {MobileNets: Efficient Convolutional Neural Networks for Mobile Vision
               Applications},
  journal   = {CoRR},
  volume    = {abs/1704.04861},
  year      = {2017},
  url       = {http://arxiv.org/abs/1704.04861},
  eprinttype = {arXiv},
  eprint    = {1704.04861},
  timestamp = {Thu, 27 May 2021 16:20:51 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/HowardZCKWWAA17.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{coatnet,
title={CoAtNet: Marrying Convolution and Attention for All Data Sizes},
author={Zihang Dai and Hanxiao Liu and Quoc V Le and Mingxing Tan},
booktitle={Advances in Neural Information Processing Systems},
editor={A. Beygelzimer and Y. Dauphin and P. Liang and J. Wortman Vaughan},
year={2021},
url={https://openreview.net/forum?id=dUk5Foj5CLf}
}

@article{attentionisallyouneed,
  author    = {Ashish Vaswani and
               Noam Shazeer and
               Niki Parmar and
               Jakob Uszkoreit and
               Llion Jones and
               Aidan N. Gomez and
               Lukasz Kaiser and
               Illia Polosukhin},
  title     = {Attention Is All You Need},
  journal   = {CoRR},
  volume    = {abs/1706.03762},
  year      = {2017},
}

@inproceedings{xue2017differential,
  title={Differential angular imaging for material recognition},
  author={Xue, Jia and Zhang, Hang and Dana, Kristin and Nishino, Ko},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={764--773},
  year={2017}
}

@inproceedings{xue2018deep,
  title={Deep texture manifold for ground terrain recognition},
  author={Xue, Jia and Zhang, Hang and Dana, Kristin},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={558--567},
  year={2018}
}

@inproceedings{zhang2017deep,
  title={Deep ten: Texture encoding network},
  author={Zhang, Hang and Xue, Jia and Dana, Kristin},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={708--717},
  year={2017}
}


@misc{russakovsky2015imagenet,
      title={ImageNet Large Scale Visual Recognition Challenge}, 
      author={Olga Russakovsky and Jia Deng and Hao Su and Jonathan Krause and Sanjeev Satheesh and Sean Ma and Zhiheng Huang and Andrej Karpathy and Aditya Khosla and Michael Bernstein and Alexander C. Berg and Li Fei-Fei},
      year={2015},
      eprint={1409.0575},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}

@ARTICLE{ganav,
  author={Guan, Tianrui and Kothandaraman, Divya and Chandra, Rohan and Sathyamoorthy, Adarsh Jagan and Weerakoon, Kasun and Manocha, Dinesh},
  journal={IEEE Robotics and Automation Letters}, 
  title={GA-Nav: Efficient Terrain Segmentation for Robot Navigation in Unstructured Outdoor Environments}, 
  year={2022},
  volume={7},
  number={3},
  pages={8138-8145},
  doi={10.1109/LRA.2022.3187278}}
  
@inproceedings{segformer,
title={SegFormer: Simple and Efficient Design for Semantic Segmentation with Transformers},
author={Enze Xie and Wenhai Wang and Zhiding Yu and Anima Anandkumar and Jose M. Alvarez and Ping Luo},
booktitle={Advances in Neural Information Processing Systems},
year={2021}
}

@InProceedings{ocrnet,
author = {Yuan, Yuhui and Chen, Xilin and Wang, Jingdong},
title = {Object-Contextual Representations for Semantic Segmentation},
booktitle = {16th European Conference Computer Vision (ECCV 2020)},
year = {2020},
month = {August},
}

@InProceedings{swin,
    author    = {Liu, Ze and Hu, Han and Lin, Yutong and Yao, Zhuliang and Xie, Zhenda and Wei, Yixuan and Ning, Jia and Cao, Yue and Zhang, Zheng and Dong, Li and Wei, Furu and Guo, Baining},
    title     = {Swin Transformer V2: Scaling Up Capacity and Resolution},
    booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
    month     = {June},
    year      = {2022},
    pages     = {12009-12019}
}

@inproceedings{coco,
  title={Microsoft COCO: Common Objects in Context},
  author={Tsung-Yi Lin and Michael Maire and Serge J. Belongie and James Hays and Pietro Perona and Deva Ramanan and Piotr Doll{\'a}r and C. Lawrence Zitnick},
  booktitle={ECCV},
  year={2014}
}


@INPROCEEDINGS{offseg,
    author={Viswanath, Kasi and Singh, Kartikeya and Jiang, Peng and Sujit,
P.B. and Saripalli, Srikanth},
    booktitle={2021 IEEE 17th International Conference on Automation Science
and Engineering (CASE)},
    title={OFFSEG: A Semantic Segmentation Framework For Off-Road Driving},
    year={2021},
    volume={},
    number={},
    pages={354-359},
    doi={10.1109/CASE49439.2021.9551643}}

@article{offtrans,
  author    = {Anukriti Singh and
               Kartikeya Singh and
               P. B. Sujit},
  title     = {OffRoadTranSeg: Semi-Supervised Segmentation using Transformers on
               OffRoad environments},
  journal   = {CoRR},
  volume    = {abs/2106.13963},
  year      = {2021},
  archivePrefix = {arXiv},
  eprint    = {2106.13963},
}

@INPROCEEDINGS{tns, 
    AUTHOR    = {Tianrui Guan AND Zhenpeng He AND Ruitao Song AND Dinesh Manocha AND Liangjun Zhang}, 
    TITLE     = {{TNS: Terrain Traversability Mapping and Navigation System for Autonomous Excavators}}, 
    BOOKTITLE = {Proceedings of Robotics: Science and Systems}, 
    YEAR      = {2022}, 
    ADDRESS   = {New York City, NY, USA}, 
    MONTH     = {June}, 
    DOI       = {10.15607/RSS.2022.XVIII.049} 
} 
 
 
@article{pointcloud_nav,
author = {Larson, Jacoby and Trivedi, Mohan and Bruch, Michael},
year = {2011},
month = {01},
pages = {},
title = {Off-Road Terrain Traversability Analysis and Hazard Avoidance for UGVs}
}

@INPROCEEDINGS{geo1,
  author={Chilian, Annett and Hirschmüller, Heiko},
  booktitle={2009 IEEE/RSJ International Conference on Intelligent Robots and Systems}, 
  title={Stereo camera based navigation of mobile robots on rough terrain}, 
  year={2009},
  volume={},
  number={},
  pages={4571-4576},
  doi={10.1109/IROS.2009.5354535}}
  
@article{svm_method,
  
author=" Kurup, Akhil and  Kysar, Sam and Bos, Jeremy and  Jayakumar, Paramsothy and  Smith, William",
 
journal="SAE International", 
 
title="Supervised Terrain Classification with Adaptive Unsupervised Terrain Assessment", 
 
year="2021",

month="1",

volume="",
 
doi="https://doi.org/10.4271/2021-01-0250"

} 

%[V-1]
@INPROCEEDINGS{8578163,
  author={Xue, Jia and Zhang, Hang and Dana, Kristin},
  booktitle={2018 IEEE/CVF Conference on Computer Vision and Pattern Recognition}, 
  title={Deep Texture Manifold for Ground Terrain Recognition}, 
  year={2018},
  volume={},
  number={},
  pages={558-567},
  doi={10.1109/CVPR.2018.00065}}

%[V-3]
@inproceedings{Laible20123DLA,
  title={3D LIDAR- and Camera-Based Terrain Classification Under Different Lighting Conditions},
  author={Stefan Laible and Yasir Niaz Khan and Karsten Bohlmann and Andreas Zell},
  booktitle={AMS},
  year={2012}
}

%[V-4]
@phdthesis{nguyen,
author = {Nguyen, Duong-Van},
year = {2013},
month = {01},
pages = {},
title = {Vegetation Detection and Terrain Classification for Autonomous Navigation}
}

%[V-5]
@INPROCEEDINGS{8100217,
  author={Xue, Jia and Zhang, Hang and Dana, Kristin and Nishino, Ko},
  booktitle={2017 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)}, 
  title={Differential Angular Imaging for Material Recognition}, 
  year={2017},
  volume={},
  number={},
  pages={6940-6949},
  doi={10.1109/CVPR.2017.734}}

%[V-6]
@inproceedings{zhang2017deep,
  title={Deep ten: Texture encoding network},
  author={Zhang, Hang and Xue, Jia and Dana, Kristin},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={708--717},
  year={2017}
}

%[I-1]
@phdthesis{ward2007terrain,
  title={Terrain sensing and estimation for dynamic outdoor mobile robots},
  author={Ward, Christopher Charles},
  year={2007},
  school={Massachusetts Institute of Technology}
}

%[I-2]
@article{articleHashmi,
author = {Hashmi, Muhammad Zeeshan and Riaz, Qaiser and Hussain, Mehdi and Shahzad, Muhammad},
year = {2019},
month = {07},
pages = {3099},
title = {What Lies Beneath One’s Feet? Terrain Classification Using Inertial Data of Human Walk},
volume = {9},
journal = {Applied Sciences},
doi = {10.3390/app9153099}
}

%[I-3]
@article{ward2009speed,
  title={Speed-independent vibration-based terrain classification for passenger vehicles},
  author={Ward, Chris C and Iagnemma, Karl},
  journal={Vehicle System Dynamics},
  volume={47},
  number={9},
  pages={1095--1113},
  year={2009},
  publisher={Taylor \& Francis}
}

%[I-4]
@article{lomio2019surface,
  title={Surface type classification for autonomous robot indoor navigation},
  author={Lomio, Francesco and Skenderi, Erjon and Mohamadi, Damoon and Collin, Jussi and Ghabcheloo, Reza and Huttunen, Heikki},
  journal={arXiv preprint arXiv:1905.00252},
  year={2019}
}

%[O-2a]
@article{lee2003double,
  title={Double-track mobile robot for hazardous environment applications},
  author={Lee, Cheong Hee and Kim, Soo Hyun and Kang, Sung Chul and Kim, Mun Sang and Kwak, Yoon Keun},
  journal={Advanced Robotics},
  volume={17},
  number={5},
  pages={447--459},
  year={2003},
  publisher={Taylor \& Francis}
}

%[O-2b]
@article{vincent2012combined,
  title={A combined reactive and reinforcement learning controller for an autonomous tracked vehicle},
  author={Vincent, Isabelle and Sun, Qiao},
  journal={Robotics and Autonomous Systems},
  volume={60},
  number={4},
  pages={599--608},
  year={2012},
  publisher={Elsevier}
}

%[O-2c]
@article{zong2020angle,
  title={An angle-changeable tracked robot with human-robot interaction in unstructured environments},
  author={Zong, Chengguo and Ji, Zhijian and Yu, Junzhi and Yu, Haisheng},
  journal={Assembly Automation},
  volume={40},
  number={4},
  pages={565--575},
  year={2020},
  publisher={Emerald Publishing Limited}
}

%[O-2d]
@inproceedings{ordonez2018modeling,
  title={Modeling and traversal of pliable materials for tracked robot navigation},
  author={Ordonez, Camilo and Alicea, Ryan and Rothrock, Brandon and Ladyko, Kyle and Harper, Mario and Karumanchi, Sisir and Matthies, Larry and Collins, Emmanuel},
  booktitle={Unmanned Systems Technology XX},
  volume={10640},
  pages={76--83},
  year={2018},
  organization={SPIE}
}


%[C-1]
@article{ostafew2016robust,
  title={Robust constrained learning-based NMPC enabling reliable mobile robot path tracking},
  author={Ostafew, Chris J and Schoellig, Angela P and Barfoot, Timothy D},
  journal={The International Journal of Robotics Research},
  volume={35},
  number={13},
  pages={1547--1563},
  year={2016},
  publisher={SAGE Publications Sage UK: London, England}
}

%[C-2]
@article{mckinnon2019learn,
  title={Learn fast, forget slow: Safe predictive learning control for systems with unknown and changing dynamics performing repetitive tasks},
  author={McKinnon, Christopher D and Schoellig, Angela P},
  journal={IEEE Robotics and Automation Letters},
  volume={4},
  number={2},
  pages={2180--2187},
  year={2019},
  publisher={IEEE}
}

%[C-3]
@ARTICLE{8754713,
  author={Kabzan, Juraj and Hewing, Lukas and Liniger, Alexander and Zeilinger, Melanie N.},
  journal={IEEE Robotics and Automation Letters}, 
  title={Learning-Based Model Predictive Control for Autonomous Racing}, 
  year={2019},
  volume={4},
  number={4},
  pages={3363-3370},
  doi={10.1109/LRA.2019.2926677}}

%[C-4]
@inproceedings{koller2018learning,
  title={Learning-based model predictive control for safe exploration},
  author={Koller, Torsten and Berkenkamp, Felix and Turchetta, Matteo and Krause, Andreas},
  booktitle={2018 IEEE conference on decision and control (CDC)},
  pages={6059--6066},
  year={2018},
  organization={IEEE}
}

%[C-5]
@article{hewing2020learning,
  title={Learning-based model predictive control: Toward safe learning in control},
  author={Hewing, Lukas and Wabersich, Kim P and Menner, Marcel and Zeilinger, Melanie N},
  journal={Annual Review of Control, Robotics, and Autonomous Systems},
  volume={3},
  pages={269--296},
  year={2020},
  publisher={Annual Reviews}
}

%[C-6]
@article{torrente2021data,
  title={Data-driven MPC for quadrotors},
  author={Torrente, Guillem and Kaufmann, Elia and F{\"o}hn, Philipp and Scaramuzza, Davide},
  journal={IEEE Robotics and Automation Letters},
  volume={6},
  number={2},
  pages={3769--3776},
  year={2021},
  publisher={IEEE}
}


%[Ot-1a]
@incollection{huang2009survey,
  title={A survey of mobile indoor navigation systems},
  author={Huang, Haosheng and Gartner, Georg},
  booktitle={Cartography in Central and Eastern Europe},
  pages={305--319},
  year={2009},
  publisher={Springer}
}

%[Ot-1b]
@article{khan2022recent,
  title={Recent advances in vision-based indoor navigation: A systematic literature review},
  author={Khan, Dawar and Cheng, Zhanglin and Uchiyama, Hideaki and Ali, Sikandar and Asshad, Muhammad and Kiyokawa, Kiyoshi},
  journal={Computers \& Graphics},
  year={2022},
  publisher={Elsevier}
}

%[Ot-2a]
@article{papadakis2013terrain,
  title={Terrain traversability analysis methods for unmanned ground vehicles: A survey},
  author={Papadakis, Panagiotis},
  journal={Engineering Applications of Artificial Intelligence},
  volume={26},
  number={4},
  pages={1373--1385},
  year={2013},
  publisher={Elsevier}
}

%[Ot-2b]
@article{droeschel2017continuous,
  title={Continuous mapping and localization for autonomous navigation in rough terrain using a 3D laser scanner},
  author={Droeschel, David and Schwarz, Max and Behnke, Sven},
  journal={Robotics and Autonomous Systems},
  volume={88},
  pages={104--115},
  year={2017},
  publisher={Elsevier}
}

%[Ot-3a] 
@inproceedings{kumar2021rma,
title={Rma: Rapid motor adaptation for legged robots},
author={Kumar, Ashish and Fu, Zipeng and Pathak, Deepak and Malik, Jitendra},
journal={Robotics: Science and Systems},
year={2021}
}

%[Ot-3b]
@article{krusi2017driving,
  title={Driving on point clouds: Motion planning, trajectory optimization, and terrain assessment in generic nonplanar environments},
  author={Kr{\"u}si, Philipp and Furgale, Paul and Bosse, Michael and Siegwart, Roland},
  journal={Journal of Field Robotics},
  volume={34},
  number={5},
  pages={940--984},
  year={2017},
  publisher={Wiley Online Library}
}

%[Ot-3c]
@article{chavez2018learning,
  title={Learning ground traversability from simulations},
  author={Chavez-Garcia, R Omar and Guzzi, J{\'e}r{\^o}me and Gambardella, Luca M and Giusti, Alessandro},
  journal={IEEE Robotics and Automation letters},
  volume={3},
  number={3},
  pages={1695--1702},
  year={2018},
  publisher={IEEE}
}

@inproceedings{mckinnon2018experience,
  title={Experience-based model selection to enable long-term, safe control for repetitive tasks under changing conditions},
  author={McKinnon, Christopher D and Schoellig, Angela P},
  booktitle={2018 IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS)},
  pages={2977--2984},
  year={2018},
  organization={IEEE}
}

@article{dallas2021terrain,
  title={Terrain adaptive trajectory planning and tracking on deformable terrains},
  author={Dallas, James and Cole, Michael P and Jayakumar, Paramsothy and Ersal, Tulga},
  journal={IEEE Transactions on Vehicular Technology},
  volume={70},
  number={11},
  pages={11255--11268},
  year={2021},
  publisher={IEEE}
}
 
@article{vinet,
      title={VINet: Visual and Inertial-based Terrain Classification and Adaptive Navigation over Unknown Terrain}, 
      author={Tianrui Guan and Ruitao Song and Zhixian Ye and Liangjun Zhang},
      journal={arXiv preprint},
      year={2022},
      archivePrefix={arXiv},
      primaryClass={cs.RO}
}
